Iris Recognition for Infants

Non-invasive, efficient, physical token-less, accurate and stable identification methods for newborns may prevent baby swapping at birth, limit baby abductions and improve post-natal health monitoring across geographies, within the context of both the formal (i.e., hospitals) and informal (i.e., humanitarian and fragile settings) health sectors. This paper explores the feasibility of application iris recognition to build biometric identifiers for 4-6 week old infants. We (a) collected near infrared (NIR) iris images from 17 infants using a specially-designed NIR iris sensor; (b) evaluated six iris recognition methods to assess readiness of the state-of-the-art iris recognition to be applied to newborns and infants; (c) proposed a new segmentation model that correctly detects iris texture within infants iris images, and coupled it with several iris texture encoding approaches to offer, to the first of our knowledge, a fully-operational infant iris recognition system; and, (d) trained a StyleGAN-based model to synthesize iris images mimicking samples acquired from infants to deliver to the research community privacy-safe infant iris images. The proposed system, incorporating the specially-designed iris sensor and segmenter, and applied to the collected infant iris samples, achieved Equal Error Rate (EER) of 3\% and Area Under ROC Curve (AUC) of 99\%, compared to EER$\geq$20\% and AUC$\leq$88\% obtained for state of the art adult iris recognition systems. This suggests that it may be feasible to design methods that succesfully extract biometric features from infant irises.

==> figures/matcher_results.json <==
{
    "WIRIS-Vanilla": {
        "dprime": 1.0548847038514686,
        "FNMR": 0.24345460727643659,
        "FMR": 0.1583758665346233,
        "EER Threshold": 0.44,
        "EER": 0.20091523690552993,
        "AUC": 0.8826902936336612,
        "FMRS": [
            0.0,
            0.0,
            0.0,
            0.0,
            0.0,
            0.0,
            0.0,
            0.0,
            0.0,
            0.0,
            0.0,
            0.0,
            0.0,
            7.617886798202179e-05,
            0.00015235773596404358,
            0.00015235773596404358,
            0.00015235773596404358,
            0.00030471547192808716,
            0.0004570732078921307,
            0.0007617886798202179,
            0.0013712196236763921,
            0.0026662603793707624,
            0.0043421954749752415,
            0.008227317742058354,
            0.015616667936314466,
            0.034813742667783955,
            0.0754932581701836,
            0.1583758665346233,
            0.3063152281557096,
            0.5060562200045707,
            0.7226327416774587,
            0.8887026738782662,
            0.9701378837510475,
            0.9936771539574922,
            0.9976384550925573,
            0.9982478860364135,
            1.0
        ],
        "TMRS": [
            0.0003400204012240504,
            0.0006800408024481008,
            0.0010200612036722623,
            0.001700102006120363,
            0.0020401224073444135,
            0.003400204012240726,
            0.005100306018361089,
            0.006460387623257402,
            0.010540632437946229,
            0.014960897653859218,
            0.018361101666099944,
            0.022441346480788882,
            0.028901734104046284,
            0.0374022441346481,
            0.045902754165249915,
            0.05882352941176472,
            0.06970418225093511,
            0.08534512070724243,
            0.09792587555253318,
            0.13124787487249234,
            0.1625297517851071,
            0.20469228153689223,
            0.25195511730703846,
            0.3121387283236994,
            0.39000340020401225,
            0.4974498469908194,
            0.6212172730363822,
            0.7565453927235635,
            0.8803128187691261,
            0.953417205032302,
            0.9874192451547092,
            0.995239714382863,
            0.9962597755865352,
            0.9962597755865352,
            0.9962597755865352,
            0.9962597755865352,
            1.0
        ]
    },
    "USIT-Vanilla": {
        "dprime": 1.0788459119499905,
        "FNMR": 0.27647540581972435,
        "FMR": 0.36512807745543974,
        "EER Threshold": 0.46,
        "EER": 0.320801741637582,
        "AUC": 0.7644442686475121,
        "FMRS": [
            0.0,
            0.0,
            0.0,
            7.072781038722769e-07,
            1.4145562077445539e-06,
            1.4145562077445539e-06,
            3.5363905193613846e-06,
            4.9509467271059385e-06,
            5.6582248309782154e-06,
            6.365502934850492e-06,
            6.365502934850492e-06,
            6.365502934850492e-06,
            6.365502934850492e-06,
            6.365502934850492e-06,
            7.072781038722769e-06,
            9.1946153503396e-06,
            1.0609171558084153e-05,
            1.2023727765828707e-05,
            1.2023727765828707e-05,
            1.2731005869700985e-05,
            1.343828397357326e-05,
            1.6267396389062367e-05,
            2.2632899323912862e-05,
            3.0412958466507905e-05,
            5.3045857790420764e-05,
            8.911704108790689e-05,
            0.00017328313544870785,
            0.0002814966853411662,
            0.0004986310632299552,
            0.0008444900560234986,
            0.001560255497142243,
            0.0027060460254153314,
            0.005189299448110895,
            0.009054574285772889,
            0.01874994253365406,
            0.035851219807181846,
            0.08519235488951962,
            0.17309146308255846,
            0.36512807745543974,
            0.5676493824401236,
            0.7861516361818016,
            0.8999838033314214,
            0.9664000463974436,
            0.9877202375605695,
            0.9967543007813301,
            0.9989496920157497,
            0.9997248688175937,
            0.9999087611246005,
            0.9999724161539489,
            0.9999922199408574,
            0.9999985854437923,
            1.0
        ],
        "TMRS": [
            2.799963600474964e-05,
            9.099881701535306e-05,
            0.00033599563205677363,
            0.0006229919011052631,
            0.0015539797982626613,
            0.002561966694432982,
            0.004122946401696748,
            0.005683926108960624,
            0.008301892075402995,
            0.011017856767862044,
            0.015000804989535155,
            0.01873175648716563,
            0.024345683506114435,
            0.030148608068095162,
            0.03811450451144138,
            0.04527541141965152,
            0.05477428793425687,
            0.06361517300275099,
            0.07551501830476204,
            0.08650487543661933,
            0.10155467978916277,
            0.11561049706353821,
            0.1345592507297405,
            0.15149203060360217,
            0.17447273185448586,
            0.19517146277098396,
            0.22322709804772534,
            0.24708278792375704,
            0.2761394101876675,
            0.29914111116555486,
            0.32791073716041697,
            0.35094743768331016,
            0.3809140481173745,
            0.4082136932219881,
            0.44650319545845907,
            0.4861576799501607,
            0.55372780153858,
            0.6243358836335128,
            0.7235245941802757,
            0.8064175165722846,
            0.8936293828180234,
            0.9427127447343184,
            0.9785942782743824,
            0.9923001000986987,
            0.9979070272086463,
            0.9992860092818794,
            0.9997900027299645,
            0.9998950013649822,
            0.9999440007279905,
            0.9999860001819977,
            1.0,
            1.0
        ]
    },
    "USIT-Norm": {
        "dprime": 2.7238052770365027,
        "FNMR": 0.0343698360813924,
        "FMR": 0.062368395622592346,
        "EER Threshold": 0.44,
        "EER": 0.04836911585199237,
        "AUC": 0.9859324168575926,
        "FMRS": [
            0.0,
            0.0,
            5.965070930658436e-07,
            1.1930141861316872e-06,
            3.579042558395062e-06,
            5.965070930658436e-06,
            8.947606395987654e-06,
            1.1333634768251029e-05,
            1.4912677326646092e-05,
            1.9088226978106995e-05,
            2.4456790815699588e-05,
            2.9825354653292184e-05,
            3.9965975235411525e-05,
            5.18961170967284e-05,
            6.919482279563786e-05,
            8.887955686681071e-05,
            0.00010319572710039095,
            0.00011095031931024692,
            0.0001312315604744856,
            0.00014554773070806585,
            0.00016046040803471194,
            0.00016821500024456792,
            0.00018133815629201646,
            0.00019744384780479425,
            0.00022070762443436215,
            0.00023740982304020576,
            0.0002588840783905761,
            0.00027260374153109055,
            0.00028990244723,
            0.0003072011529289095,
            0.0003322544508376749,
            0.0003596937771187037,
            0.0005595236532957614,
            0.0013534745941663992,
            0.005184839652928313,
            0.0162589938356957,
            0.062368395622592346,
            0.16271520484650082,
            0.41844912927859623,
            0.7103170673802482,
            0.9535374660140084,
            0.9971200637546781,
            0.9999850873226733,
            1.0
        ],
        "TMRS": [
            6.030853848315587e-06,
            0.00018092561544869046,
            0.0010192143003606713,
            0.0027621310625158824,
            0.007194808641007411,
            0.01344880408168192,
            0.024979796639608254,
            0.03854921779825593,
            0.05756449998190749,
            0.07399254586464354,
            0.09573980484156952,
            0.11482745727140053,
            0.14114610346532863,
            0.16469658774289264,
            0.1969616558312326,
            0.22420302266394876,
            0.2571737006525384,
            0.28445728346219257,
            0.3187245950281641,
            0.3485230438925543,
            0.3884171420989784,
            0.4237338222345519,
            0.469598465750781,
            0.511042493396215,
            0.5661162507387796,
            0.6121316656012159,
            0.6670968675745113,
            0.7110979772516193,
            0.7563595353830195,
            0.7894990772793612,
            0.8257324471998746,
            0.8516289336244225,
            0.8778149010336883,
            0.8977046570253416,
            0.9228593484265503,
            0.9439130592109231,
            0.9656301639186076,
            0.9780476919922323,
            0.9886016862267359,
            0.9941078557902228,
            0.9982148672609068,
            0.9998070126768548,
            1.0,
            1.0
        ]
    },
    "OSIRIS-Vanilla": {
        "dprime": 1.0022110892701688,
        "FNMR": 0.3309772087160528,
        "FMR": 0.29780838408368693,
        "EER Threshold": 0.43,
        "EER": 0.31439279639986983,
        "AUC": 0.7663059334634158,
        "FMRS": [
            5.965366276472058e-07,
            1.7896098829416176e-06,
            1.7896098829416176e-06,
            1.431687906353294e-05,
            2.147531859529941e-05,
            3.817834416942117e-05,
            3.817834416942117e-05,
            5.07056133500125e-05,
            8.411166449825603e-05,
            0.0001020077633276722,
            0.00012109693541238279,
            0.0001509237667947431,
            0.00017657484178357292,
            0.00019089172084710588,
            0.0004247340788848106,
            0.0004682812527030566,
            0.0005309175986060132,
            0.0006072742869448556,
            0.0007051062938789974,
            0.0008637850368331541,
            0.000999795387936717,
            0.001182932132624409,
            0.0014466013220444743,
            0.0017251839271557193,
            0.0020550686822446242,
            0.0026480260901259466,
            0.0033453774078455304,
            0.004587366666607013,
            0.006251703857742717,
            0.009067953276865177,
            0.01303611492397439,
            0.018769428452291684,
            0.025615879327798668,
            0.03724774703029153,
            0.0503417260071477,
            0.07271721837356675,
            0.09791671513526766,
            0.1386380949483489,
            0.18019045028374264,
            0.24091966858811115,
            0.29780838408368693,
            0.3755627577411067,
            0.44442455989018953,
            0.534458640027727,
            0.6085848779157965,
            0.6952890905978073,
            0.7604696652176792,
            0.8299936230234505,
            0.8764304202660196,
            0.9190547519212954,
            0.9432276091468155,
            0.9609328162553845,
            0.9717748694628725,
            0.9785783697011888,
            0.9820168068229473,
            0.9840241525749802,
            0.9850376683053528,
            0.9857594776248059,
            0.9860297087171301,
            0.9861842117036907,
            0.9862134419984454,
            0.9862241796577431,
            0.9862247761943708,
            0.9862277588775089,
            0.9862349173170407,
            0.9862355138536684,
            0.986236110390296,
            0.9862373034635513,
            0.986237900000179,
            1.0
        ],
        "TMRS": [
            0.0,
            6.0310357097304035e-06,
            1.206207141957183e-05,
            7.840346422693933e-05,
            0.0002955207497783441,
            0.0010554312492083717,
            0.0022917935697097658,
            0.004680083710775662,
            0.007309615280232107,
            0.011778612741166095,
            0.016681844773202892,
            0.024142235946179036,
            0.032000675475999496,
            0.043918002038490056,
            0.0561368803864688,
            0.07321677351651601,
            0.08859591457641025,
            0.10820884270455766,
            0.12642257054804018,
            0.14863487506709527,
            0.1678376927669789,
            0.1926915909269099,
            0.21398114698237125,
            0.24148870085459773,
            0.2654922229794523,
            0.29624447406353094,
            0.32239504490106086,
            0.3531834821993981,
            0.3781278458949755,
            0.40693810348051074,
            0.42854127339287973,
            0.45246036101779763,
            0.47117466482519044,
            0.49136054134576534,
            0.5069990169411793,
            0.5261535863553848,
            0.5424796000217118,
            0.5666278670036005,
            0.591137996128075,
            0.6303940075629189,
            0.6690227912839473,
            0.7209077914950335,
            0.7623289447496818,
            0.807236036644573,
            0.8402981744054907,
            0.876798002520973,
            0.9053971738566664,
            0.9360408662979693,
            0.956281022139932,
            0.973445349769916,
            0.982075761870586,
            0.9878112768305701,
            0.9906639567212877,
            0.9919184121489183,
            0.9924069260414091,
            0.9926119812555411,
            0.9927446640411558,
            0.9928170364696729,
            0.9928230675053827,
            0.9928230675053827,
            0.9928230675053827,
            0.9928230675053827,
            0.9928230675053827,
            0.9928230675053827,
            0.9928471916482218,
            0.9928471916482218,
            0.9928471916482218,
            0.9928471916482218,
            0.9928471916482218,
            1.0
        ]
    },
    "OSIRIS-Norm": {
        "dprime": 3.263081553902049,
        "FNMR": 0.0367037765206798,
        "FMR": 0.032305034639166896,
        "EER Threshold": 0.42,
        "EER": 0.03450440557992335,
        "AUC": 0.9890481604701259,
        "FMRS": [
            0.0,
            5.965070930658436e-07,
            1.1930141861316872e-06,
            3.579042558395062e-06,
            5.3685638375925924e-06,
            1.0737127675185185e-05,
            1.4912677326646092e-05,
            1.968473407117284e-05,
            2.564980500183128e-05,
            3.757994686314815e-05,
            4.8913581631399176e-05,
            6.0843723492716055e-05,
            7.158085116790123e-05,
            9.186209233213992e-05,
            0.00010856429093798354,
            0.00012944203919528806,
            0.00014674074489419753,
            0.00016165342222084362,
            0.00017418007117522635,
            0.00019326829815333334,
            0.00021116351094530866,
            0.0002308482450164815,
            0.00025053297908765435,
            0.0002648491493212346,
            0.00027677929118255143,
            0.0002940779968814609,
            0.00030779766002197534,
            0.0003334474650238066,
            0.00035730774874644035,
            0.0003895191317719959,
            0.00042709907863514404,
            0.0005129961000366255,
            0.0006919482279563787,
            0.0012478928386937449,
            0.002429573390057181,
            0.006101074547877449,
            0.012950765497552532,
            0.032305034639166896,
            0.06617768991891082,
            0.14693639922072313,
            0.257152418299406,
            0.442073792699469,
            0.6122912672554589,
            0.7967229093321149,
            0.8988103262535895,
            0.9656286647904531,
            0.9891042014380593,
            0.9981144410788189,
            0.9996969743967226,
            0.9999761397162774,
            0.9999988069858139,
            1.0
        ],
        "TMRS": [
            1.2061707696631174e-05,
            0.0002653575693246646,
            0.0012483867465955534,
            0.004655819170878206,
            0.011114863642394446,
            0.022706164738803714,
            0.036360017851327364,
            0.0585595908668749,
            0.07888959918945326,
            0.10612493516832111,
            0.12989253018442348,
            0.16090921152616788,
            0.18759573980484157,
            0.2213504287937086,
            0.2504070826347594,
            0.28689374841690085,
            0.3177536275585897,
            0.35516904483336753,
            0.3883387409989506,
            0.4330816456993981,
            0.47050309382802413,
            0.5202033603917643,
            0.5623349053759031,
            0.6144354517712618,
            0.6582435741252246,
            0.7067859167500935,
            0.7429469164244273,
            0.7803864571145983,
            0.8055049633927172,
            0.8334278167102899,
            0.8544091572484832,
            0.8778209318875366,
            0.8926508015004764,
            0.9091994644601783,
            0.9234141869805927,
            0.9410484036329864,
            0.9526336738755473,
            0.9632962234793202,
            0.9705935566357485,
            0.9789040732386891,
            0.9852063155101499,
            0.9914422183892796,
            0.9954225819291496,
            0.9984018237302037,
            0.9994029454690195,
            0.9999336606076689,
            0.9999879382923034,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0
        ]
    },
    "HDBIF-Vanilla": {
        "dprime": 0.9203358405778116,
        "FNMR": 0.3277312698597021,
        "FMR": 0.3506288698081517,
        "EER Threshold": 0.43,
        "EER": 0.3391800698339269,
        "AUC": 0.7311047239291738,
        "FMRS": [
            0.0,
            0.0,
            0.0,
            0.0,
            0.0,
            0.0,
            1.3857862674124044e-06,
            5.543145069649618e-06,
            9.700503871886832e-06,
            1.3857862674124045e-05,
            2.217258027859847e-05,
            5.8203023231320986e-05,
            0.00010947711512557995,
            0.00018846693236808701,
            0.0003741622922013492,
            0.0009132331502247745,
            0.0021271819204780407,
            0.005096921891542824,
            0.011672477730414682,
            0.024859619851111122,
            0.04970399605328071,
            0.08961186898222313,
            0.15587601093108208,
            0.23981169936198402,
            0.3506288698081517,
            0.48497114792991247,
            0.6334262733990011,
            0.7694217945377848,
            0.8678347921043441,
            0.9285211443268682,
            0.9629232884153811,
            0.9811796367022722,
            0.9906833589241864,
            0.9953451439277617,
            0.9977300820939785,
            0.998901071489942,
            0.9994844875085226,
            0.999747786899331,
            0.9998766650222003,
            0.9999348680454316,
            0.9999722842746518,
            0.9999819847785236,
            0.9999847563510584,
            0.9999875279235932,
            0.9999958426411978,
            0.9999986142137326,
            1.0
        ],
        "TMRS": [
            2.1113304548903145e-05,
            3.1669956823243695e-05,
            4.222660909769527e-05,
            6.333991364659841e-05,
            0.00011612317501874525,
            0.0003061429159585405,
            0.00061228583191697,
            0.0012562416206572946,
            0.0024596999799423314,
            0.004233217562046754,
            0.007273533417082811,
            0.011812893895087995,
            0.019160323878091745,
            0.031311030645961524,
            0.048919526639712,
            0.0745933049711276,
            0.10993697678592163,
            0.15597453735471412,
            0.21019350343619037,
            0.27646816641506644,
            0.351135367952115,
            0.4305952896217552,
            0.5129582906668637,
            0.5926082320774436,
            0.6722687301402979,
            0.755771849631045,
            0.8398555849968858,
            0.9094450367899332,
            0.9579739672954912,
            0.9824337306153472,
            0.992916486323857,
            0.9963685116175959,
            0.9981525858519746,
            0.9991132412089478,
            0.9996410738226693,
            0.999852206868158,
            0.999926103434079,
            0.9999577733909023,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0
        ]
    },
    "HDBIF-Norm": {
        "dprime": 3.232981002625626,
        "FNMR": 0.036770115913010964,
        "FMR": 0.05008452505508743,
        "EER Threshold": 0.38,
        "EER": 0.043427320484049195,
        "AUC": 0.9892809942703076,
        "FMRS": [
            0.0,
            1.789521279197531e-06,
            2.982535465329218e-06,
            8.35109930292181e-06,
            1.3123156047448561e-05,
            1.9088226978106995e-05,
            2.564980500183128e-05,
            3.877296104927984e-05,
            5.726468093432099e-05,
            6.979132988870371e-05,
            8.828304977374485e-05,
            0.00010916079803104938,
            0.0001270560108230247,
            0.00015151280163872428,
            0.00015688136547631687,
            0.00017060102861683128,
            0.00018670672012960907,
            0.00020698796129384775,
            0.00022428666699275722,
            0.000240392358505535,
            0.0002541120216460494,
            0.00026962120606576135,
            0.0002875164188577366,
            0.00030421861746358025,
            0.00031734177351102884,
            0.0003322544508376749,
            0.00035074617072271605,
            0.00037639597572454735,
            0.0004688545751497531,
            0.0013099295763725927,
            0.002612104560535329,
            0.003456758604316564,
            0.00532442231270572,
            0.0160651290304493,
            0.05008452505508743,
            0.10512184850390056,
            0.17839737632320185,
            0.27764720900296225,
            0.407031983517316,
            0.541111268854098,
            0.6667648915013249,
            0.7742542766576037,
            0.8655538628009826,
            0.9377401686683456,
            0.979272571530148,
            0.9937456231292047,
            0.9985457157071055,
            0.9997769063471934,
            0.9999749467020912,
            0.9999988069858139,
            1.0
        ],
        "TMRS": [
            0.0003558203770489543,
            0.0021288914084456323,
            0.008340670872182043,
            0.019153991822162153,
            0.035533790874111904,
            0.057763518158900906,
            0.0828036233369921,
            0.1097856634542318,
            0.1392101993800282,
            0.17192758150698972,
            0.2044881614338958,
            0.23815841846888686,
            0.27538687927436767,
            0.3115840640717913,
            0.34714197836129634,
            0.38271195435849803,
            0.4213214806952368,
            0.4661548482034087,
            0.5137865318971859,
            0.5616051720602603,
            0.6104671499390883,
            0.6537626497159468,
            0.6946397770996418,
            0.7319044230282123,
            0.7635241897547855,
            0.7907836491490465,
            0.8146899538036595,
            0.836636230957579,
            0.8555610503335063,
            0.8715488438853173,
            0.8896233128686359,
            0.9107916098761263,
            0.9315799630911744,
            0.9491357786435404,
            0.9632298840869891,
            0.9748392777449432,
            0.9835960775326571,
            0.9888127661114261,
            0.9914784035123693,
            0.9940053312748018,
            0.9963091174448478,
            0.9984983173917763,
            0.9994632540075024,
            0.9997828892614616,
            0.9998914446307308,
            0.9999517531692137,
            0.9999879382923034,
            1.0,
            1.0,
            1.0,
            1.0
        ]
    },
    "DGR-Norm": {
        "dprime": 3.7011950066765102,
        "FNMR": 0.05643673031227761,
        "FMR": 0.052466377877699345,
        "EER Threshold": 0.33,
        "EER": 0.054451554094988475,
        "AUC": 0.9858417275599951,
        "FMRS": [
            1.0,
            0.999999403492907,
            0.9999600340247646,
            0.9996963778896295,
            0.998821898491195,
            0.9946964554355516,
            0.9820540841051141,
            0.9583620153827249,
            0.9240753841803933,
            0.8787587403201812,
            0.8223548191211542,
            0.7579159473785303,
            0.6879253841207426,
            0.6156328999908138,
            0.5446276781677211,
            0.4763347740967988,
            0.4123689324789761,
            0.35421963152563846,
            0.3025269233476455,
            0.25798872124388433,
            0.22010276624199338,
            0.18896032392721182,
            0.16347813741853204,
            0.1427715866969374,
            0.12543112550151334,
            0.11060673122464099,
            0.09742392446788585,
            0.08524026709201599,
            0.0737103814901463,
            0.06268036883226578,
            0.052466377877699345,
            0.0428548590871294,
            0.03426575345407432,
            0.026736640925397244,
            0.02016253625271858,
            0.014652003726976318,
            0.010277817213524486,
            0.007048327811666009,
            0.00473745933312893,
            0.003131662238595679,
            0.002148022042130103,
            0.0015741822186007613,
            0.001182873565549568,
            0.0009448672354162963,
            0.0007879858699399795,
            0.0006806145931881276,
            0.0005982966143450412,
            0.0005362598766661934,
            0.0004945043801515844,
            0.0004670650538705556,
            0.0004443977843340535,
            0.00041994099351835395,
            0.0004026422878194445,
            0.00039071214595812756,
            0.00037341344025921814,
            0.0003626763125840329,
            0.00035193918490884773,
            0.00034418459269899176,
            0.00033643000048913583,
            0.00032688588700008234,
            0.000316745266417963,
            0.00031078019548730454,
            0.0003054116316497119,
            0.00030004306781211936,
            0.00029348148978839507,
            0.00028870943304386835,
            0.00028393737629934157,
            0.00027677929118255143,
            0.0002702177131588272,
            0.0002618666138559054,
            0.0002487434578084568,
            0.00023681331594713992,
            0.00022607618827195474,
            0.00021712858187596709,
            0.00021414604641063786,
            0.0002063914542007819,
            0.00020281241164238684,
            0.00019326829815333334,
            0.00018670672012960907,
            0.00017775911373362141,
            0.0001670219860584362,
            0.0001574778725693827,
            0.000144951223615,
            0.00013779313849820988,
            0.00012526648954382718,
            0.00011452936186864199,
            9.961668454199589e-05,
            8.530051430841564e-05,
            7.277386535403293e-05,
            6.14402305857819e-05,
            4.712406035220165e-05,
            3.1614875932489714e-05,
            2.2070762443436213e-05,
            1.6105691512777777e-05,
            8.35109930292181e-06,
            3.579042558395062e-06,
            1.1930141861316872e-06
        ],
        "TMRS": [
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            0.9999758765846068,
            0.9998371669460963,
            0.9994270688844127,
            0.998890322891915,
            0.998136466160879,
            0.997298177475967,
            0.9961885003678821,
            0.9950848541136454,
            0.9937037885823875,
            0.9920694271895015,
            0.990531559458188,
            0.9889273523345435,
            0.9869311397107603,
            0.9846454461022591,
            0.9819496544320745,
            0.9788136104309648,
            0.9754001471528339,
            0.9718117891131026,
            0.9678736415501706,
            0.9638812163026041,
            0.959918945324279,
            0.9557455944612638,
            0.9517953851906353,
            0.947597910912227,
            0.9435632696877224,
            0.9397276466402114,
            0.9356387277310722,
            0.9316463024835057,
            0.9272799642973453,
            0.9227749164726742,
            0.9180949738864028,
            0.9132642599539242,
            0.9077038127058029,
            0.9025112475424271,
            0.8970895099328163,
            0.8914566924385154,
            0.8853353757825033,
            0.8790512260725873,
            0.872296669762505,
            0.8657471624832644,
            0.8593243031348379,
            0.8527868575632938,
            0.8464363684610468,
            0.8395431025124537,
            0.8334760635410762,
            0.8271919138311602,
            0.8210223503443618,
            0.8147442314882941,
            0.8076037005319213,
            0.8005415706755763,
            0.7927376457958918,
            0.784318573823682,
            0.7751154908511947,
            0.76512839687843,
            0.7544899706900503,
            0.7431097494783312,
            0.7315305100896186,
            0.7187692233466414,
            0.7054289746342287,
            0.6903759634289023,
            0.6745268795156019,
            0.6583280060791007,
            0.641091825780694,
            0.6227399375203542,
            0.6035678531366471,
            0.5835454183603315,
            0.5626726331914073,
            0.541275163737682,
            0.5192444546298864,
            0.4962789631756064,
            0.47322903976745023,
            0.44912371693584374,
            0.4245118023809811,
            0.3999360729492082,
            0.37594533634071914,
            0.35127914410122185,
            0.32637171770779305,
            0.30076471226796286,
            0.2753567250051262,
            0.2501718793346762,
            0.2245467813333012,
            0.19963332408602408,
            0.1735076652152412,
            0.1469598465750781,
            0.12093671221971602,
            0.09377374648702763,
            0.06782901323169332,
            0.04336787002303788,
            0.022549362538748285,
            0.008756799787713931,
            0.0013810655312579412
        ]
    }
}
